The impact of quenching on galaxy profiles in the Simba simulation

We study specific star formation rate (sSFR) and gas profiles of star forming and green valley galaxies in the Simba cosmological hydrodynamic simulation. Star-forming galaxy half-light radii ($R_{\rm half}$) at $z=0$ and their evolution ($\propto(1+z)^{-0.78}$) agree with observations. Passive galaxy $R_{\rm half}$ agree with observations at high redshift, but by $z=0$ are too large, owing to numerical heating. We compare Simba $z=0$ sSFR radial profiles for star forming and green valley galaxies to observations. Simba shows strong central depressions in star formation rate (SFR), sSFR, and gas fraction in green valley galaxies and massive star-forming systems, qualitatively as observed, owing to black hole X-ray feedback, which pushes central gas outwards. Turning off X-ray feedback leads to centrally peaked sSFR profiles as in other simulations. In conflict with observations, Simba yields green valley galaxies with strongly dropping sSFR profiles beyond $\gtrsim R_{\rm half}$, regardless of AGN feedback. The central depression owes to lowering molecular gas content; the drop in the outskirts owes to reduced star formation efficiency. Simba's satellites have higher central sSFR and lower outskirts sSFR than centrals, in qualitative agreement with observations. At $z=2$ Simba does not show central depressions in massive star-forming galaxies, suggesting Simba's X-ray feedback should be more active at high-$z$. High resolution tests indicate central sSFR suppression is not sensitive to numerical resolution. Reproducing the central sSFR depression in $z=0$ green valley galaxies represents a unique success of Simba. The remaining discrepancies highlight the importance of SFR and gas profiles in constraining quenching mechanisms.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
